Mitigating Deadtime in Distributed Optical Arrays Using A Liveness-Aware Trigger Approach for High-Energy Neutrino Detection

Large-scale neutrino observatories operate under unavoidable detector deadtime arising from photomultiplier saturation, digitizer limits, and front-end readout constraints. Conventional coincidence-based trigger logic implicitly assumes continuous sensor availability and therefore suffers systematic efficiency loss when channels become temporarily non-live. This work presents the design of a liveness-aware trigger architecture targeting low-latency FPGA deployment in distributed optical arrays. We introduce a recursive Infinite Impulse Response (IIR) update law implemented as a fully synthesizable pipeline that constructs a continuity-preserving effective observable at each sensor node. Rather than collapsing during non-liveness intervals, the observable decays smoothly while retaining phase and amplitude information relevant for network-level coherence estimation. By explicitly separating continuous measurement construction from discrete trigger decision logic, the proposed architecture enables graceful degradation under partial channel non-liveness. Simulation results demonstrate sustained event recovery efficiency in regimes of elevated deadtime probability, where conventional coincidence logic degrades substantially.

==> EPJWoC_template_reference/README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.


==> README_EPJWoC.txt <==
EPJ Web of Conferences conversion
=================================

Main file
---------
main.tex

Compile
-------
pdflatex main.tex
pdflatex main.tex

The manuscript uses the official two-column Web of Conferences class:
    \documentclass{webofc}

Files copied directly from the supplied EPJWoC macro package:
- webofc.cls
- woc.bst
- doiEDPS.sty
- cuted.sty

Main formatting changes
-----------------------
- Replaced the custom article class and manual page geometry with webofc.cls.
- Replaced the custom title/author/affiliation/abstract block with
  \title, \author, \firstname, \lastname, \inst, \thanks, \email,
  \institute, \abstract, and \maketitle.
- Applied the required txfonts package.
- Removed packages that override EPJWoC geometry, captions, headings, fonts,
  and bibliography formatting.
- Removed the keyword block because the Web of Conferences guide states that
  keywords should not be entered.
- Replaced the custom acknowledgement heading with the acknowledgement environment.
- Rebuilt the three-panel figure without subcaption/caption packages so that
  the class remains in control of caption formatting.
- Retained the manuscript text, equations, tables, figures, citation keys, and
  manual bibliography content.

Official source material from the supplied macro package is retained under:
EPJWoC_template_reference/

Current compiled result
-----------------------
- Format: EPJ Web of Conferences, single column
- PDF length: 24 pages
- The manuscript content has been retained rather than shortened.
- CHEP 2026 parallel-talk proceedings require a maximum of 8 pages including references,
  so scientific/content compression is still required before final submission.

